Generalised Compositional Theories and Diagrammatic Reasoning

This chapter provides an introduction to the use of diagrammatic language, or perhaps more accurately, diagrammatic calculus, in quantum information and quantum foundations. We illustrate the use of diagrammatic calculus in one particular case, namely the study of complementarity and non-locality, two fundamental concepts of quantum theory whose relationship we explore in later part of this chapter. The diagrammatic calculus that we are concerned with here is not merely an illustrative tool, but it has both (i) a conceptual physical backbone, which allows it to act as a foundation for diverse physical theories, and (ii) a genuine mathematical underpinning, permitting one to relate it to standard mathematical structures.

==> figures/antipode.tikz <==
\begin{tikzpicture}[dotpic]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.4) {};
		\node [style=white dot,inner sep=0pt] (1) at (0, 0) {\footnotesize $S$};
		\node [style=none] (2) at (0, -0.4) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=diredge] (2.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bialg-scalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0) at (-0.5, 0.25) {};
		\node [style=none] (1) at (0, 0) {$=$};
		\node [style=white dot] (2) at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=diredge] (2) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/classicalcopoint.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gray dot] (0) at (0, 0) {\footnotesize $\!\!i\!\!$};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/classicalcopointwhite.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0) at (0, 0) {\footnotesize $\!\!i\!\!$};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/classicalpoint.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=gray dot] (1) at (0, 0) {\footnotesize $\!\!i\!\!$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/classicalpointwhitebis.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=white dot] (1) at (0, 0) {\footnotesize $\!\!j\!\!$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/classicalpointwhiteinner.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0) at (0, 0) {\footnotesize $\!\!i\!\!$};
		\node [style=white dot] (1) at (0, -0.4) {\footnotesize $\!\!\!j\!\!\!$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/copointpii.tikz <==
\begin{tikzpicture}[dotpic]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {$\ \left\{\bW\mbox{\huge M}\e\right\}_i$};
		\node [style=copoint] (1) at (0, 0.25) {$m_i$};
		\node [style=none] (2) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [swap] (1) to node[wire label]{$S$} (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/experiment-i.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={square box}] (0) at (0, 0) {$X_{\pi/2}$};
		\node [style={square box}] (1) at (0, 1) {$\bra{1}$};
		\node [style={square box}] (2) at (0, -1) {$\ket{0}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=diredge] (2) to (0);
		\draw [style=diredge] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/mixed_state.tikz <==
\begin{tikzpicture}[dotpic]
	\begin{pgfonlayer}{nodelayer}
		\node [style=square box] (0) at (-2.25, -0.5) {$\sum \bra{\psi_i} \otimes \bra{i}$};
		\node [style=square box] (1) at (2.25, -0.5) {$\sum \ket{i} \otimes \ket{\psi_i}$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pointp.tikz <==
\begin{tikzpicture}[dotpic]
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0, -0.5) {$p$};
		\node [style=none] (1) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [swap] (0) to node[wire label]{$S$} (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pointpsi.tikz <==
\begin{tikzpicture}[dotpic]
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0, -0.5) {$\psi$};
		\node [style=none] (1) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [swap] (1.center) to node[wire label]{$S$} (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/pointpsinorm.tikz <==
\begin{tikzpicture}[dotpic]
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0, -0.5) {$\psi$};
		\node [style=copoint] (1) at (0, 0.5) {$\psi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [swap] (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}
